Microscopic structure and dynamics of shear-thinning suspensions of polydisperse, repulsive vesicles

We investigate the rheology, microscopic structure, and dynamics of an industrially relevant dispersion made of cationic surfactant vesicles, from dilute to concentrated conditions. We find that these suspensions exhibit a shear-thinning behavior at relatively low concentrations. At the microscale, this corresponds to a well-defined transition in both the structure, marked by the appearance of a peak in the static structure factor, and the dynamics, which slow down and develop a two-step decay in the correlation functions. This low-concentration transition is particularly surprising in light of experiments showing that for surfactant vesicles of similar composition the interactions should be purely repulsive. This leads us to propose that the observed structural and dynamic transition could arise, as an entropic effect, from the large sample polydispersity coupled to crowding. The shear-thinning behavior is thus interpreted as the nonlinear response of this transient structure to the imposed flow. Our work suggests that similar effects might be a generic feature of dense, highly polydisperse charged suspensions.

==> README.txt <==
This is the README file for the LaTeX Article Template for Royal Society of Chemistry Journals.

The zip file contains:

 - rsc-articletemplate-softmatter.tex (the template with example text)

 - rsc-articletemplate-softmatter.pdf (an example of the template output PDF)

 - rsc.bib (example bibliography)

 - example1.pdf and example2.pdf (example figures)

 - head_foot (folder containing header and footer images)

 - rsc.bst (the RSC bibliography style file).


The following files need to be in the same folder as rsc-articletemplate-softmatter.tex for the example template to compile correctly:

 - head_foot

 - example1.pdf

 - example2.pdf

 - rsc.bib

 - rsc.bst.


If you receive an error message from LaTeX that you are missing a necessary package, you need to add the package to your LaTeX installation. Instructions for installing extra packages can be found here: https://en.wikibooks.org/wiki/LaTeX/Installing_Extra_Packages (Please note that this is an external website that is not maintained by the Royal Society of Chemistry).


